Semi-empirical seismic relations of A-F stars from CoRoT and Kepler legacy data

Asteroseismology is witnessing a revolution thanks to high-precise asteroseismic space data (MOST, CoRoT, Kepler, BRITE), and their large ground-based follow-up programs. Those instruments have provided an unprecedented large amount of information, which allows us to scrutinize its statistical properties in the quest for hidden relations among pulsational and/or physical observables. This approach might be particularly useful for stars whose pulsation content is difficult to interpret. This is the case of intermediate-mass classical pulsating stars (i.e. gamma Dor, delta Scuti, hybrids) for which current theories do not properly predict the observed oscillation spectra. Here we establish a first step in finding such hidden relations from Data Mining techniques for these stars. We searched for those hidden relations in a sample of delta Scuti and hybrid stars observed by CoRoT and Kepler (74 and 153, respectively). No significant correlations between pairs of observables were found. However, two statistically significant correlations emerged from multivariable correlations in the observed seismic data, which describe the total number of observed frequencies and the largest one, respectively. Moreover, three different sets of stars were found to cluster according to their frequency density distribution. Such sets are in apparent agreement with the asteroseismic properties commonly accepted for A-F pulsating stars.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
